Conditions in the WR 140 wind-collision region revealed by the 1.083-micron He I line profile

We present spectroscopy of the P~Cygni profile of the 1.083-micron He I line in the WC7 + O5 colliding-wind binary (CWB) WR 140 (HD 193793), observed in 2008, before its periastron passage in 2009, and in 2016-17, spanning the subsequent periastron passage. Both absorption and emission components showed strong variations. The variation of the absorption component as the O5 star was occulted by the wind-collision region (WCR) sets a tight constraint on its geometry. While the sightline to the O5 star traversed the WCR, the strength and breadth of the absorption component varied significantly on time-scales of days. An emission sub-peak was observed on all our profiles. The variation of its radial velocity with orbital phase was shown to be consistent with formation in the WCR as it swung round the stars in their orbit. Modelling the profile gave a measure of the extent of the sub-peak forming region. In the phase range 0.93-0.99, the flux in the sub-peak increased steadily, approximately inversely proportionally to the stellar separation, indicating that the shocked gas in the WCR where the line was formed was adiabatic. After periastron, the sub-peak flux was anomalously strong and varied rapidly, suggesting formation in clumps down-stream in the WCR. For most of the time, its flux exceeded the 2-10-keV X-ray emission, showing it to be a significant coolant of the shocked wind.

==> README.txt <==
Files for Conditions in the WR140 wind-collision region revealed by the 1.083-mum He I line profile
% LaTeX source: He2021.tex
% Bibliography: He2021.bbl
% Bibliography: He2019.bib
% Fig  1: GNIRSw2.eps and UISTw2.eps
% Fig  2: PhasedEW.eps
% Fig  3: Occult.eps
% Fig  4: Config93b.eps
% Fig  5: Dec22Jun19.eps
% Fig  6: Abs17.eps
% Fig  7: ConfigPh03.eps
% Fig  8: subvsph1.eps
% Fig  9: CantoWCR.eps
% Fig 10: RVc18ph.eps
% Fig 11: Umodels7.eps
% Fig 12: Gem5Dec.eps
% Fig 13: Gem17Mar.eps
% Fig 14: HevsXray.eps
